Design and Implementation of MPICH2 over InfiniBand with RDMA Support

For several years, MPI has been the de facto standard for writing parallel applications. One of the most popular MPI implementations is MPICH. Its successor, MPICH2, features a completely new design that provides more performance and flexibility. To ensure portability, it has a hierarchical structure based on which porting can be done at different levels. In this paper, we present our experiences designing and implementing MPICH2 over InfiniBand. Because of its high performance and open standard, InfiniBand is gaining popularity in the area of high-performance computing. Our study focuses on optimizing the performance of MPI-1 functions in MPICH2. One of our objectives is to exploit Remote Direct Memory Access (RDMA) in Infiniband to achieve high performance. We have based our design on the RDMA Channel interface provided by MPICH2, which encapsulates architecture-dependent communication functionalities into a very small set of functions. Starting with a basic design, we apply different optimizations and also propose a zero-copy-based design. We characterize the impact of our optimizations and designs using microbenchmarks. We have also performed an application-level evaluation using the NAS Parallel Benchmarks. Our optimized MPICH2 implementation achieves 7.6 $\mu$s latency and 857 MB/s bandwidth, which are close to the raw performance of the underlying InfiniBand layer. Our study shows that the RDMA Channel interface in MPICH2 provides a simple, yet powerful, abstraction that enables implementations with high performance by exploiting RDMA operations in InfiniBand. To the best of our knowledge, this is the first high-performance design and implementation of MPICH2 on InfiniBand using RDMA support.

==> figs/latbw.dat <==
#latency
4	18.678168	7.44462		7.7	7.77	7.7
8	18.725991	7.379651	7.63	7.65	7.65
16	18.794497	7.505417	7.77	7.88	7.85
32	18.769324	7.559657	7.82	7.93	7.91
64	18.782318	7.77483		8.09	8.1	8.1
128	18.929005	8.185506	8.36	8.4	8.4
256	19.193669	8.869767	9.05	9.1	9.1
512	19.725998	10.164976	10.12	10	10
1024	24.627328	13.309717	12.9	12.64	12.64
2048	31.206012	17.275214	15.79	14.8	14.8
4096	40.333847	22.019744	20.73	20	20
8192	55.676341	32.259822	30	29	29
16384	91.573993	52.685142	49	49	50
32768	177.760005	94.015002	88	72.88	96.3
65536	347.709		177.829862	109	111	166
131072	716.238022	460.48522	202	190	363
262144		0	1137.360334	355	345	790
524288		0	2334.420681	661	657	1545
1048576		0	4963.40096	1293	1279	2943
#	basic	piggy-back	rdmaread	rdmawrite	pipeline


#bandwidth
4	0.438942302	0.91		0.87	0.87	0.848808  
8	0.853395112	1.988816273	1.8	1.8	1.731283  
16	1.793904869	3.887059698	3.57	3.87	3.428659  
32	3.570510332	7.879372308	7	7.1	7.074952  
64	7.076894999	15.81444917	14.13	15	14.248482 
128	13.96964432	30.4445674	28.58	30.55	28.509574 
256	28.1706475	62.600868	55.3	57.99	57.368219 
512	58.39024292	124.5753073	113	115	115.812836
1024	109.9599593	212.7505046	202.2	205	191.401384
2048	159.7662927	295.9526991	293.2	292	279.906901
4096	192.3568275	365.1018844	361.94	358	358.707956
8192	213.9960346	409.8694274	410.84	413	424.964878
16384	222.7242418	433.331544	442.68	420	476.39496 
32768	228.4580808	427.3516252	442.57	563	499.68716 
65536	230.5829267	417.2937408	588.02	687	515.947293
131072	229.2870441	426.0682122	687.32	767	520.324935
262144	0		0		768.25	818.42	375.300102
524288	0		0		817.34	845	371.540704
1048576	0		0		842.85	858.1	374.366648
2097152	0		0		857.43	865	0
#	basic	piggy-back	rdmaread	rdmawrite	pipeline


==> figs/other.dat <==
4	0.8568	0.855617	0.848808	0.819817	0.805709	0.881561
8	1.76017	1.788576	1.731283	1.790166	1.67102		1.812222
16	3.39971	3.451621	3.428659	3.423922	3.543897	3.558775
32	7.04905	7.121091	7.074952	7.068354	7.068354	7.238302
64	14.1383	14.008373	14.248482	14.235101	14.268994	14.314967
128	28.550	28.656996	28.509574	28.617217	28.366783	29.25727
256	57.1804	56.705476	57.368219	55.128471	54.490255	55.957448
512	114.838	114.519737	115.812836	109.466591	109.275114	113.887101
1024	196.998	193.367191	191.401384	175.730665	179.517964	186.678526
2048	277.850	280.554459	279.906901	266.328754	269.629127	244.046677
4096	362.412	360.28299	358.707956	345.230034	342.818899	328.611337
8192	419.879	423.448256	424.964878	424.090678	416.718449	397.749293
16384	456.721	462.332576	476.39496	469.261777	460.788981	436.325681
32768	472.855	491.581267	499.68716	499.749618	493.942383	463.139145
65536	488.020	500.689305	515.947293	516.675655	513.327726	482.495887
131072	487.547	509.178037	520.324935	518.981304	518.455164	419.65125
262144	373.004	365.854611	375.300102	374.382283	368.626293	364.791887
524288	370.134	364.102004	371.540704	374.505352	366.913469	357.345713
1048576	375.256	371.450193	374.366648	375.003999	364.938663	358.326231
#64k	32k	16k	8k	4k	2k
#pipeline block size					


2048	209.7152	96.6787072
4096	321.912832	195.035136
8192	472.907776	369.098752
16384	614.465536	519.04512
32768	790.626304	624.951296
65536	828.37504	723.51744
131072	850.395136	790.626304
262144	858.783744	830.472192
524288	871.366656	850.3951
1048576	872.415232	860.8809
#	RDMAWRITE	RDMAREAD


4	6.8775	0.775757496
8	7.2115	1.6161618
16	7.328	2.925714735
32	7.2325	6.13908847
64	8.298	15.21545327
128	8.552	29.00849852
256	9.2245	54.46808528
512	10.2235	115.7062145
1024	14.8385	196.2155694
2048	28.1	188.3218389
4096	30.485	320.626223
8192	35.2	474.5546705
16384	44.37	612.9155949
32768	62.56	723.8547564
65536	99.245	797.0325329
131072	172.175	834.7870392
262144	317.62	852.3102563			
524288	611	862.6084092			
1048576	1198	867.308519			
#	mvapich	mvapich			





